Efficient Pourbaix diagrams of many-element compounds

Pourbaix diagrams have long been an essential tool for determining the phase stability of solids and their associated ionic species under electrochemical conditions. In recent years, Pourbaix diagrams have been used for applications ranging from corrosion-resistance alloy design to electrocatalysis, and the data from which they are generated has been enhanced by the availability of materials data in various online databases. However, generation of multi-element Pourbaix diagrams has a critical bottleneck which makes 3-element systems difficult to analyze quickly, and 4 and 5 element systems intractable. In this work, we present a method for constructing Pourbaix diagrams which uses a pre-processing step to circumvent the most egregious computational bottleneck and make many-element Pourbaix diagrams computationally efficient.

==> requirements.txt <==
git+https://github.com/materialsproject/crystaltoolkit
maggma


==> ternary_plot_style.json <==
{
    "xaxis": {
        "title": null,
        "autorange": true,
        "showgrid": false,
        "zeroline": false,
        "showline": false,
        "ticks": "",
        "showticklabels": false
    },
    "yaxis": {
        "title": null,
        "autorange": true,
        "showgrid": false,
        "zeroline": false,
        "showline": false,
        "ticks": "",
        "showticklabels": false
    },
    "autosize": true,
    "height": 450,
    "width": 500,
    "hovermode": "closest",
    "paper_bgcolor": "rgba(0,0,0,0)",
    "plot_bgcolor": "rgba(0,0,0,0)",
    "margin": {
        "b": 30,
        "l": 30,
        "pad": 0,
        "t": 0,
        "r": 20
    },
    "showlegend": true,
    "legend": {
        "orientation": "h",
        "traceorder": "reversed",
        "x": 1.0,
        "y": 1.08,
        "xanchor": "right",
        "tracegroupgap": 5
    }
}
